Estimating Sequence Similarity from Read Sets for Clustering Next-Generation Sequencing data

To cluster sequences given only their read-set representations, one may try to reconstruct each one from the corresponding read set, and then employ conventional (dis)similarity measures such as the edit distance on the assembled sequences. This approach is however problematic and we propose instead to estimate the similarities directly from the read sets. Our approach is based on an adaptation of the Monge-Elkan similarity known from the field of databases. It avoids the NP-hard problem of sequence assembly. For low coverage data it results in a better approximation of the true sequence similarities and consequently in better clustering, in comparison to the first-assemble-then-cluster approach.

==> data/chroms.txt <==
                        method          finished             outof           numdata          ms/assem         ms/matrix          ms/upgma             ms/nj       correlation        FM/upgmak2        FM/upgmak3        FM/upgmak4        FM/upgmak5        FM/upgmak6        FM/upgmak7        FM/upgmak8        FM/upgmak9       FM/upgmak10       FM/upgmak11       FM/upgmak12       FM/upgmak13       FM/upgmak14       FM/upgmak15       FM/upgmak16       FM/upgmak17       FM/upgmak18       FM/upgmak19       FM/upgmak20       FM/upgmak21       FM/upgmak22           FM/njk2           FM/njk3           FM/njk4           FM/njk5           FM/njk6           FM/njk7           FM/njk8           FM/njk9          FM/njk10          FM/njk11          FM/njk12          FM/njk13          FM/njk14          FM/njk15          FM/njk16          FM/njk17          FM/njk18          FM/njk19          FM/njk20          FM/njk21          FM/njk22
                     reference                 1                 1                23      0.0000000000 886125.0000000000      7.0000000000     20.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000
                       maxSize                 1                 1                23      0.0000000000    868.0000000000      1.0000000000      2.0000000000      0.3311286486      0.6981600577      0.6516448170      0.6399083986      0.5833048523      0.4321358157      0.4127580545      0.4037864265      0.4266551676      0.2781743201      0.2531848418      0.2901294266      0.2289244791      0.1992047682      0.1581138830      0.1336306210      0.0824786099      0.1054092553      0.0000000000      0.0000000000      0.0000000000      0.0000000000      1.0000000000      0.6566667556      0.6130409979      0.4768439837      0.3667422995      0.2868876553      0.2983470949      0.3143301112      0.2159167585      0.1642757035      0.1851640200      0.2148344622      0.1796053020      0.2060104810      0.2182178902      0.0690065559      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000
                    MongeElkan                 1                 1                23      0.0000000000 14006230.0000000000      0.0000000000      1.0000000000      0.8856035290      0.6519901508      0.6075955949      0.4203857014      0.4045199175      0.4861527927      0.3118724702      0.2632852332      0.1899901489      0.2760262237      0.2684377461      0.1666666667      0.1306820526      0.1463850109      0.1318760947      0.2132007164      0.2672612419      0.3333333333      0.4000000000      0.2886751346      0.0000000000      0.0000000000      1.0000000000      0.8588199333      0.5962126770      0.3829787234      0.3352459663      0.2365801117      0.2755193844      0.2434322478      0.3270855684      0.3573708449      0.3922322703      0.4662524041      0.3818813079      0.5012804118      0.5222329679      0.4472135955      0.3333333333      0.4000000000      0.2886751346      0.0000000000      0.0000000000
               MongeElkanScale                 1                 1                23      0.0000000000 14107590.0000000000      1.0000000000      0.0000000000      0.3594939266      0.6957135502      0.6637702011      0.6040740439      0.5600324666      0.4224228740      0.4512416312      0.4439456913      0.3614994027      0.3113761844      0.2727977358      0.3019405424      0.2754113164      0.2196873876      0.1761660659      0.1336306210      0.0824786099      0.1054092553      0.0000000000      0.0000000000      0.0000000000      0.0000000000      1.0000000000      0.6566667556      0.6130409979      0.4768439837      0.3667422995      0.2868876553      0.2983470949      0.3143301112      0.2665300196      0.2194469321      0.1714985851      0.1976423538      0.1796053020      0.2060104810      0.1230914910      0.0690065559      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000
                    MarginGaps                 1                 1                23      0.0000000000 29676206.0000000000      0.0000000000      1.0000000000      0.3639966964      0.6551302598      0.6095848786      0.5369547057      0.6017957852      0.4476388746      0.4814344042      0.4739595776      0.5626143567      0.3216337605      0.2904737510      0.3396831102      0.3147557901      0.1951800146      0.1978141420      0.2572478777      0.1091089451      0.1443375673      0.2000000000      0.2886751346      0.5000000000      0.0000000000      1.0000000000      0.6566667556      0.6375248779      0.4768439837      0.3927198183      0.3586095691      0.3499566196      0.2921532737      0.2785033259      0.2136968788      0.2366431913      0.1976423538      0.1796053020      0.2080125736      0.2314550249      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000
                     threshold                 1                 1                23      0.0000000000 29739506.0000000000      1.0000000000      2.0000000000      0.3127466033      0.6551302598      0.5545739989      0.5369547057      0.5226196639      0.5248906592      0.5443659369      0.5591721117      0.5334650694      0.3735436838      0.3142936331      0.3396831102      0.2613641051      0.1636634177      0.1490711985      0.1714985851      0.1091089451      0.1443375673      0.2000000000      0.2886751346      0.5000000000      1.0000000000      1.0000000000      0.6566667556      0.6375248779      0.4788310101      0.3910548620      0.3105295017      0.3076923077      0.3595732600      0.3501094263      0.2973505167      0.3244428423      0.2684377461      0.1796053020      0.2080125736      0.2314550249      0.0877058019      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000
                    tripletsMG                 1                 1                23      0.0000000000 219485.0000000000      0.0000000000      2.0000000000      0.3658783086      0.7594872923      0.5759845037      0.5258620690      0.4814750064      0.4773516349      0.5500913313      0.4719502009      0.5277504137      0.3464101615      0.3142936331      0.3019405424      0.2613641051      0.1463850109      0.1761660659      0.1507556723      0.0944911183      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      1.0000000000      0.6566667556      0.6375248779      0.4768439837      0.3927198183      0.3586095691      0.3499566196      0.3386481060      0.2886751346      0.2387511491      0.2625569847      0.2967212130      0.2465984810      0.2773500981      0.1443375673      0.1754116039      0.2461829820      0.4000000000      0.0000000000      0.0000000000      0.0000000000
                         abyss                 1                 1                23  45123.0000000000 387886.0000000000      0.0000000000      1.0000000000      0.2665430974      0.6981600577      0.6086116687      0.5186625968      0.4374786393      0.2700848848      0.2105379803      0.1737620117      0.1463423518      0.1443375673      0.1277753130      0.1020620726      0.1165103456      0.1440046082      0.1290994449      0.1666666667      0.2096569673      0.2721655270      0.1825741858      0.2500000000      0.4082482905      0.0000000000      1.0000000000      0.7287666249      0.5575697321      0.4125684985      0.3085244377      0.3014854404      0.2723523897      0.2815789305      0.2506031372      0.1588040740      0.1458649915      0.0932504808      0.1118033989      0.0836242010      0.0912870929      0.1118033989      0.1666666667      0.2000000000      0.2500000000      0.4082482905      1.0000000000
                         edena                 0                 1                 0               NaN               NaN               NaN               NaN               NaN               NaN               NaN               NaN               NaN               NaN               NaN               NaN               NaN               NaN               NaN               NaN               NaN               NaN               NaN               NaN               NaN               NaN               NaN               NaN               NaN               NaN               NaN               NaN               NaN               NaN               NaN               NaN               NaN               NaN               NaN               NaN               NaN               NaN               NaN               NaN               NaN               NaN               NaN               NaN               NaN               NaN               NaN
                         ssake                 1                 1                23  57584.0000000000  70383.0000000000      1.0000000000      1.0000000000      0.7177960601      0.6183181017      0.5335402582      0.4743310826      0.3493053968      0.2252213082      0.1837726155      0.1887800804      0.1353825903      0.1118033989      0.0894427191      0.0982946374      0.0556414884      0.0629940788      0.0766964989      0.1066003582      0.1259881577      0.1443375673      0.1690308509      0.0000000000      0.0000000000      0.0000000000      1.0000000000      0.8115183246      0.8052631579      0.6067343358      0.3496482505      0.2942449432      0.1516018286      0.1556997888      0.0980580676      0.1245682198      0.0942809042      0.1084652289      0.0693375245      0.0800640769      0.0912870929      0.1054092553      0.1443375673      0.1690308509      0.0000000000      0.0000000000      0.0000000000
                        velvet                 1                 1                23   6387.0000000000 221633.0000000000      0.0000000000      1.0000000000      0.5680303802      0.7594872923      0.6095848786      0.4789937174      0.4935686509      0.3827389504      0.2669304320      0.2502586654      0.1883526437      0.1613743061      0.1369306394      0.1028689000      0.0571661950      0.0648203724      0.0816496581      0.1066003582      0.1259881577      0.1443375673      0.1690308509      0.2041241452      0.4082482905      1.0000000000      1.0000000000      0.8588199333      0.7957588320      0.5485543310      0.4587061781      0.4262867933      0.3585543941      0.2177324216      0.2241794153      0.2836543145      0.3130495168      0.3796283012      0.1936491673      0.2223747950      0.2401922307      0.2738612788      0.1230914910      0.1414213562      0.2041241452      0.4082482905      0.0000000000
                        spades                 1                 1                23  27009.0000000000 125688.0000000000      1.0000000000      2.0000000000      0.4435456887      0.6981600577      0.4523809524      0.4087111047      0.3909090909      0.3071878110      0.2115195146      0.1834682236      0.1414562880      0.1607603243      0.1639075094      0.0870388280      0.0654069940      0.0796819073      0.1174440439      0.1507556723      0.1649572198      0.1054092553      0.1414213562      0.0000000000      0.0000000000      0.0000000000      1.0000000000      0.6663466364      0.5751023776      0.3806858524      0.2917515375      0.2614788942      0.2269603248      0.1656346650      0.1080949491      0.0841034267      0.0288675135      0.0358057437      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000


==> data/empty.txt <==
       empty    visibleName    finished    outof method    numdata  ms/assem  ms/matrix   ms/upgma      ms/nj  correlation    FM/upgmak2   FM/upgmak3   FM/upgmak4   FM/upgmak5   FM/upgmak6   FM/upgmak7   FM/upgmak8   FM/upgmak9  FM/upgmak10  FM/upgmak11  FM/upgmak12       FM/njk2      FM/njk3      FM/njk4      FM/njk5      FM/njk6      FM/njk7      FM/njk8      FM/njk9     FM/njk10     FM/njk11     FM/njk12 


==> data/hepatitis.txt <==
                        method          finished             outof           numdata          ms/assem         ms/matrix          ms/upgma             ms/nj       correlation        FM/upgmak2        FM/upgmak3        FM/upgmak4        FM/upgmak5        FM/upgmak6        FM/upgmak7        FM/upgmak8        FM/upgmak9       FM/upgmak10       FM/upgmak11       FM/upgmak12       FM/upgmak13       FM/upgmak14       FM/upgmak15       FM/upgmak16       FM/upgmak17       FM/upgmak18       FM/upgmak19       FM/upgmak20       FM/upgmak21       FM/upgmak22       FM/upgmak23       FM/upgmak24       FM/upgmak25       FM/upgmak26       FM/upgmak27       FM/upgmak28       FM/upgmak29       FM/upgmak30       FM/upgmak31       FM/upgmak32       FM/upgmak33       FM/upgmak34       FM/upgmak35       FM/upgmak36       FM/upgmak37       FM/upgmak38       FM/upgmak39       FM/upgmak40       FM/upgmak41       FM/upgmak42       FM/upgmak43       FM/upgmak44       FM/upgmak45       FM/upgmak46       FM/upgmak47       FM/upgmak48       FM/upgmak49       FM/upgmak50       FM/upgmak51       FM/upgmak52       FM/upgmak53       FM/upgmak54       FM/upgmak55       FM/upgmak56       FM/upgmak57       FM/upgmak58       FM/upgmak59       FM/upgmak60       FM/upgmak61       FM/upgmak62       FM/upgmak63       FM/upgmak64       FM/upgmak65       FM/upgmak66       FM/upgmak67       FM/upgmak68       FM/upgmak69       FM/upgmak70       FM/upgmak71       FM/upgmak72       FM/upgmak73       FM/upgmak74       FM/upgmak75       FM/upgmak76       FM/upgmak77       FM/upgmak78       FM/upgmak79       FM/upgmak80           FM/njk2           FM/njk3           FM/njk4           FM/njk5           FM/njk6           FM/njk7           FM/njk8           FM/njk9          FM/njk10          FM/njk11          FM/njk12          FM/njk13          FM/njk14          FM/njk15          FM/njk16          FM/njk17          FM/njk18          FM/njk19          FM/njk20          FM/njk21          FM/njk22          FM/njk23          FM/njk24          FM/njk25          FM/njk26          FM/njk27          FM/njk28          FM/njk29          FM/njk30          FM/njk31          FM/njk32          FM/njk33          FM/njk34          FM/njk35          FM/njk36          FM/njk37          FM/njk38          FM/njk39          FM/njk40          FM/njk41          FM/njk42          FM/njk43          FM/njk44          FM/njk45          FM/njk46          FM/njk47          FM/njk48          FM/njk49          FM/njk50          FM/njk51          FM/njk52          FM/njk53          FM/njk54          FM/njk55          FM/njk56          FM/njk57          FM/njk58          FM/njk59          FM/njk60          FM/njk61          FM/njk62          FM/njk63          FM/njk64          FM/njk65          FM/njk66          FM/njk67          FM/njk68          FM/njk69          FM/njk70          FM/njk71          FM/njk72          FM/njk73          FM/njk74          FM/njk75          FM/njk76          FM/njk77          FM/njk78          FM/njk79          FM/njk80
                     reference                 9                 9                81      0.0000000000 2300822.7777777780     33.2222222222     51.8888888889      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000
                       maxSize                 9                 9                81      0.0000000000   8301.2222222222      7.7777777778     18.4444444444      0.1812248129      0.6709828310      0.6340829292      0.5531499627      0.5300625267      0.5086288145      0.4014385533      0.3678436947      0.2825874238      0.2800650625      0.2541563743      0.2126462668      0.2042599679      0.1944927530      0.1802002313      0.1801982319      0.1751433956      0.1552965558      0.1545092979      0.1447478275      0.1411022460      0.1352929391      0.1315921107      0.1240681940      0.1210418738      0.1162543757      0.1110831098      0.0971185329      0.0945093480      0.0976973730      0.0936293059      0.0813423875      0.0672078012      0.0643003424      0.0608499998      0.0577286876      0.0576528014      0.0554698261      0.0706454843      0.0577165902      0.0570569883      0.0462549428      0.0358261904      0.0284955302      0.0207203286      0.0136751986      0.0097411809      0.0090026138      0.0083306983      0.0034879160      0.0036697309      0.0012525842      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      1.0000000000      0.8957408534      0.7235284784      0.7114924712      0.6971412035      0.6673782460      0.8276691159      0.8230509720      0.8285579754      0.7954020746      0.7748529923      0.7648126148      0.6972343318      0.6961993379      0.7056055148      0.6956514839      0.6942933903      0.6917868116      0.6886965447      0.6751494787      0.6682143508      0.6413998942      0.5780823643      0.5737607863      0.5522626737      0.5029705959      0.4884826044      0.4528382781      0.4452977161      0.3498063016      0.3449502704      0.2486278668      0.2736534821      0.2478232993      0.2497023323      0.2493927086      0.2803060371      0.2596345276      0.2483144598      0.2386025189      0.2324173355      0.1575014879      0.1618554058      0.1559141408      0.1420483468      0.1265242513      0.1080733925      0.0997552336      0.1009258138      0.0871895389      0.0545303150      0.0417752434      0.0262773993      0.0274203525      0.0194223393      0.0167545191      0.0068908186      0.0073910012      0.0039371299      0.0039860889      0.0043249941      0.0050481878      0.0051361129      0.0056095741      0.0059110575      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000
                   sMongeElkan                 9                 9                81      0.0000000000 12699975.6666666660     37.8888888889     82.4444444444      0.8334902374      0.8036120210      1.0000000000      1.0000000000      1.0000000000      0.9989279804      1.0000000000      0.9466003875      0.9510755440      0.9735743184      0.9851103162      0.9912441218      0.9916453592      0.9931654425      0.9954961950      0.9953615476      0.9965380289      0.9966556432      0.9968990845      0.9970590334      0.9976773928      0.9983803805      0.9992099679      0.9994173949      0.9973961370      0.9909702923      0.9999131266      0.8072952924      0.9160350023      0.9777941511      0.9718752272      0.9721451614      0.9756434683      0.9865476442      0.9816532655      0.9706970784      0.9527066187      0.9279771202      0.8194152953      0.8726811063      0.8868611465      0.9123501920      0.9175642194      0.9175003299      0.9120899775      0.8977029818      0.8826730800      0.8493231555      0.8171354075      0.7035125989      0.7060360384      0.7043780970      0.7220038970      0.6847882710      0.5758252163      0.5471481652      0.3851652601      0.3623597276      0.3376641988      0.3179055723      0.2994457640      0.2845429361      0.2705055861      0.2310309478      0.2056582321      0.2008865506      0.1299287081      0.1189680099      0.0975741982      0.0801019316      0.0782155955      0.0700742436      0.0697812405      0.0549258757      0.0528081519      0.0444444444      0.0000000000      0.0000000000      0.0000000000      0.0000000000      1.0000000000      1.0000000000      1.0000000000      0.9897171568      0.9998799232      0.9751874990      0.9198483820      0.9872246912      1.0000000000      0.9997831508      1.0000000000      0.9903300932      0.9894224754      0.9719572598      0.9694668245      0.9787572421      0.9905433052      0.9914493079      0.9919237830      0.9926131599      0.9968816332      0.9972106096      0.9982075334      0.9984140320      0.9989974937      0.9992475546      0.9978029428      1.0000000000      0.9720625077      1.0000000000      0.9779793287      0.9560334881      0.7344781674      0.7444597430      0.7539297659      0.7284391694      0.6275908427      0.6001958953      0.5908836277      0.5895673180      0.5803753094      0.5630771067      0.5832989945      0.5847082218      0.5743229568      0.6086375090      0.6213032424      0.6087084709      0.5968385469      0.5872273425      0.6181880459      0.6077252486      0.6056022928      0.5699549249      0.5612381570      0.5878903813      0.5917373804      0.5988058511      0.6104680159      0.6018506993      0.5699612744      0.5819405230      0.5605488766      0.5691622848      0.5743648385      0.5562346406      0.5585130667      0.5195247089      0.5032533024      0.4892565009      0.4869008541      0.4466418464      0.4680527057      0.3814031158      0.3209345140      0.2938252434      0.2962962963      0.2222222222      0.3333333333
              sMongeElkanScale                 9                 9                81      0.0000000000 12566601.3333333340    399.4444444444    274.4444444444      0.7884587636      0.8031935104      0.8304807296      0.9011968194      0.9444598704      0.9534937324      0.9465291811      0.9548298704      0.9696835772      0.9751766663      0.9744093770      0.9709129219      0.9716918810      0.9808856649      0.9773846751      0.9787941685      0.9723426112      0.9713225800      0.9717858669      0.9535681848      0.9452072689      0.9420504705      0.9406780406      0.9331902459      0.9190518452      0.8704170318      0.8838123984      0.8287224915      0.8653137079      0.8845667704      0.8803930164      0.9073428986      0.9576268012      0.9562836786      0.9581499256      0.9387129592      0.9236478675      0.9061627137      0.7183986518      0.7356002183      0.7578814315      0.7101340820      0.7098462896      0.6827209837      0.6702293972      0.6684186701      0.6438553985      0.6557385589      0.6107650676      0.5139543641      0.5027631155      0.4948106701      0.4931347585      0.4881086042      0.4461017020      0.4241029978      0.3173258369      0.3019035066      0.3095481297      0.3046466486      0.2885777810      0.2930689233      0.2822352671      0.2457933665      0.2456812911      0.2266971899      0.1617501930      0.1272549085      0.1304085569      0.1309069479      0.1286126569      0.1142454061      0.1189834656      0.0823186711      0.1015672845      0.1228707156      0.0248451997      0.0000000000      0.0000000000      0.0000000000      1.0000000000      1.0000000000      1.0000000000      0.9839071880      0.9953654431      0.9085719331      0.9401799194      0.9821218045      0.9963022018      0.9976567371      0.9971318609      0.9939123453      0.9910967859      0.9738334954      0.9648752414      0.9795374725      0.9799399934      0.9803108329      0.9868074126      0.9875724289      0.9881733026      0.9909170803      0.9977495931      0.9980386959      0.9987887246      0.9994147647      0.9956058856      0.9956025410      0.9152970417      0.9935708452      0.9812647533      0.9335283067      0.7586456735      0.7459244031      0.7337240836      0.7169329545      0.5756389988      0.5479785605      0.5232059861      0.5354272894      0.5129615599      0.4453370732      0.4679679923      0.4576557457      0.4533930946      0.4341360265      0.4431874779      0.4388141059      0.4433420393      0.4457685264      0.4083141677      0.4106691993      0.4100630403      0.3914606460      0.3912501639      0.4040513275      0.4019505370      0.3932597854      0.3945295609      0.3808706151      0.3928791025      0.3796222753      0.3844446830      0.3366719735      0.3259469282      0.2976062684      0.2804356377      0.2820088248      0.3071909320      0.2807279136      0.3230464592      0.3249443736      0.3134872024      0.2654812001      0.2581402505      0.1885792884      0.1431861261      0.2222222222      0.2222222222
                   sMarginGaps                 9                 9                81      0.0000000000 26958877.5555555560    376.2222222222    606.6666666667      0.9639895166      0.9438891489      0.9956389140      0.9959917785      0.9979120685      0.9965426053      0.9979914989      0.9452662394      0.9663942386      0.9775459909      0.9771167915      0.9888573922      0.9953413176      0.9942202086      0.9934886172      0.9941331427      0.9923500926      0.9936526693      0.9936858054      0.9941317772      0.9951221524      0.9959447548      0.9966483941      0.9970645130      0.9952090607      0.9863280248      0.9677953361      0.8798172605      0.9095220805      0.9697917962      0.9619492444      0.9609026541      0.9765405722      0.9828785329      0.9909037367      0.9941303153      0.9977293074      0.9927779589      0.8889447353      0.9523608870      0.9729880349      0.9639298152      0.9572267121      0.9434120956      0.9488614766      0.9190546305      0.9204153947      0.9058508238      0.8814597880      0.8213058955      0.8435091097      0.9015459772      0.8868034688      0.8272871064      0.7429043205      0.7562256198      0.5386188461      0.5431337141      0.5351915483      0.5236706599      0.4791819944      0.4448379245      0.3847427442      0.3612205357      0.3357385523      0.2965532878      0.2257589444      0.1964158080      0.1774042625      0.1218512891      0.0800180941      0.0842459056      0.0455822388      0.0560071823      0.0555555556      0.0666666667      0.0000000000      0.0000000000      0.0000000000      0.0000000000      1.0000000000      1.0000000000      1.0000000000      0.9956040575      0.9997998719      0.9625578050      0.9158620766      0.9831424913      1.0000000000      0.9995663016      0.9997101291      0.9891246833      0.9879999700      0.9817511658      0.9568506785      0.9666748948      0.9662100144      0.9774739771      0.9782542038      0.9906605109      0.9967580416      0.9972952731      0.9979999367      0.9982475898      0.9989141242      0.9993311596      1.0000000000      1.0000000000      0.9161875232      0.9674903161      0.9836099798      0.9890601428      0.7517640854      0.7821613641      0.7924629281      0.7911161508      0.6465837196      0.6127777817      0.6151391172      0.6364165147      0.6442905968      0.5460702960      0.5834031835      0.6064045419      0.6407598591      0.6674915790      0.7010086787      0.7149582616      0.7346816390      0.7111092291      0.7442025835      0.7516702260      0.7773907150      0.7530947317      0.7642841201      0.7805428196      0.7701260030      0.7919550777      0.7950466672      0.7917042715      0.7579885998      0.7195508824      0.6759785250      0.6565751537      0.6567147085      0.6363446809      0.6398393002      0.6385602495      0.6549216777      0.6508501990      0.6662066297      0.6322311603      0.6392499123      0.5333893157      0.5255608644      0.5318391077      0.4715574373      0.5555555556      0.4444444444
                    sthreshold                 9                 9                81      0.0000000000 26943068.0000000000    134.5555555556    207.2222222222      0.9570228935      0.9719445744      1.0000000000      1.0000000000      0.9977672359      0.9981776362      0.9996771127      0.9524271120      0.9743904220      0.9919071492      0.9980685512      0.9959567868      0.9953817677      0.9928330364      0.9933672885      0.9940061778      0.9944825204      0.9448155257      0.8719298264      0.8473780429      0.8477943871      0.8480982815      0.8477704915      0.8438903153      0.8410110225      0.8355363950      0.8346402163      0.9202599713      0.9300185739      0.9397816654      0.9277059157      0.9520337892      0.9730157553      0.9821660914      0.9886413534      0.9175094629      0.8407030072      0.8380812140      0.9100962988      0.9599963534      0.9836793837      0.9680549329      0.9645570741      0.9595777703      0.9511918632      0.9218769351      0.8898069155      0.8745790272      0.8513701914      0.7919300432      0.8360993057      0.8200379370      0.7928204968      0.8048919212      0.6931291422      0.6649379378      0.4889808585      0.4737801692      0.4485129042      0.4403910755      0.4263464370      0.4096067303      0.3680566424      0.3503148257      0.3337838183      0.3107380054      0.2403121607      0.2517539804      0.2568430943      0.2650398261      0.2107321994      0.1714568265      0.1368752412      0.1511849999      0.1358569178      0.0647304651      0.0526229775      0.0740740741      0.1111111111      0.0000000000      1.0000000000      1.0000000000      0.9786835627      0.9795881774      0.9999599744      0.8759374948      0.9651314169      0.9903649837      0.9978065539      0.9987711367      0.9989830489      0.9959552234      0.9953255239      0.9882754456      0.9582756418      0.9676213133      0.9803282143      0.9905825891      0.9900542997      0.9902638011      0.9911229495      0.9911147118      0.9978332909      0.9982063119      0.9987890385      0.9992894121      1.0000000000      0.8877913529      0.8795641807      0.9503366354      0.9473692418      0.9556324156      0.7686847946      0.7736102685      0.7877396468      0.7647831305      0.6469313025      0.6163515201      0.6013727171      0.6070810040      0.5955805341      0.6298709474      0.6318149257      0.6467424827      0.6486100131      0.6511980512      0.6511879328      0.6741445098      0.6830056670      0.6925558360      0.7525986645      0.7588257476      0.7595403025      0.7712964656      0.7825350984      0.8052147245      0.7957512899      0.7720741146      0.7827314670      0.7833397888      0.7264936680      0.6839758104      0.6671542279      0.6698023159      0.6824124032      0.6722894344      0.6743229077      0.6839984839      0.6747524632      0.6573833850      0.6638163017      0.6716021913      0.5257184409      0.4822971193      0.4349762214      0.4245225464      0.4074074074      0.5000000000      0.5555555556
                    tripletsMG                 9                 9                81      0.0000000000 616507.1111111111      3.7777777778      7.8888888889      0.9008210207      0.8591445855      0.9247564617      0.9396829394      0.9697644169      0.9654603203      0.9733095142      0.9627826042      0.9705312032      0.9761429857      0.9817923104      0.9848762433      0.9885724179      0.9886203807      0.9863184693      0.9875195983      0.9882144808      0.9898722024      0.9931522773      0.9941317199      0.9947877063      0.9955290284      0.9963581069      0.9941215258      0.9883462912      0.9817281123      0.9928523213      0.8067574489      0.8723683279      0.9394163407      0.9357994115      0.9630032299      0.9674470343      0.9751987660      0.9801178824      0.9810057731      0.9820303903      0.9251024595      0.8486345409      0.9124529476      0.9113004288      0.9012577212      0.9219282121      0.8590668357      0.8618348685      0.8460349465      0.8253418280      0.8110212204      0.7845365017      0.6366134455      0.6786892125      0.6908998704      0.6560804149      0.6457627723      0.5434631086      0.5310200608      0.4108557421      0.3896795609      0.3714451185      0.3592936507      0.3354704912      0.3403625438      0.3082680572      0.2752347659      0.2479173590      0.2294313529      0.1506848109      0.1319944194      0.1256655171      0.1097737715      0.0785730699      0.0626411247      0.0574425867      0.0416666667      0.0356633352      0.0222222222      0.0000000000      0.0000000000      0.0000000000      0.0000000000      1.0000000000      1.0000000000      1.0000000000      0.9912081150      0.9720946750      0.9309525629      0.9436126627      0.9601938850      0.9895297291      0.9982672240      0.9987677880      0.9904416440      0.9776292818      0.9771013277      0.9585257781      0.9593228797      0.9769855609      0.9841341264      0.9902918440      0.9963490105      0.9967153145      0.9969200938      0.9975828535      0.9980803807      0.9986216402      0.9992475546      1.0000000000      0.9978012705      1.0000000000      1.0000000000      0.9809082069      0.9284523454      0.7657986418      0.7729374820      0.8081862783      0.8093839352      0.6167732312      0.5858880108      0.5547516213      0.5436840004      0.5375351237      0.5074801328      0.5176260208      0.5193771500      0.5254885798      0.5234217455      0.5357234771      0.5040874263      0.5096890497      0.4898356761      0.5356314293      0.5351465602      0.5298837742      0.5519859653      0.5359935438      0.5552871947      0.5427861169      0.5807413125      0.5711956233      0.5691260483      0.5243901875      0.5461097358      0.5359168060      0.5291320610      0.5392706829      0.4695956122      0.4721003960      0.4644322763      0.5228307526      0.4484961056      0.5142781167      0.5234415379      0.4923675178      0.4528289006      0.4451096704      0.4557301412      0.4444444444      0.3333333333      0.2222222222
                         abyss                 9                 9                81 151744.0000000000 2022804.6666666667     53.2222222222     72.4444444444      0.4276862808      0.7389840679      0.7329733590      0.7305347005      0.7336865804      0.7307231398      0.7294725369      0.7395225297      0.7434787531      0.7435485028      0.7425460572      0.7429475986      0.7481881531      0.7634515499      0.7657935731      0.8233128123      0.8366363114      0.8560630517      0.8568188781      0.8586249188      0.8595499931      0.8573261122      0.8572162294      0.7834436104      0.6554182862      0.5688267174      0.4494418216      0.4953492854      0.4746563750      0.4766723732      0.4718945068      0.4193704618      0.4105349371      0.3992491900      0.3983453593      0.3921465870      0.3906436276      0.3875729523      0.3134402707      0.2901420920      0.2799497914      0.2612633848      0.2396542356      0.2209777965      0.2068273039      0.1953179124      0.1811035386      0.1719540815      0.1691218485      0.1495563663      0.1391926223      0.1374054257      0.1406704878      0.1425585355      0.1571595415      0.1355365132      0.1823223702      0.1720116973      0.1777496685      0.2073692967      0.2030494111      0.2181638206      0.2175516421      0.2154793430      0.1927830898      0.1987122940      0.1507215897      0.1547152592      0.1492553260      0.1423846811      0.0776987120      0.0763425635      0.0929394070      0.1118033989      0.1360827635      0.0878410461      0.1049901314      0.0000000000      0.0000000000      0.0000000000      1.0000000000      0.9623548084      0.9278884537      0.9122078624      0.8759440610      0.7855146944      0.5882319883      0.5619027526      0.5405258406      0.5254099395      0.4812218580      0.4674943874      0.4518602531      0.4431215930      0.3949142655      0.3792148249      0.3658958738      0.3545440854      0.3378261692      0.3287476685      0.3136804870      0.3002132002      0.2847762238      0.2743648304      0.2587286613      0.2507483465      0.2413110399      0.2387965716      0.2357848686      0.2225090516      0.2158747115      0.2106410467      0.1775422816      0.1759381729      0.1581934506      0.1588104834      0.1207437004      0.1035932303      0.0941682302      0.0837914611      0.0741969544      0.0445662023      0.0408178424      0.0346861666      0.0306324655      0.0296454305      0.0263023244      0.0231537976      0.0234846521      0.0198889186      0.0132783666      0.0083418070      0.0055315156      0.0042461694      0.0043559573      0.0008622596      0.0009108692      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000
                         edena                 9                 9                81  10546.7777777778 2052872.8888888890      1.4444444444      4.4444444444      0.5065670906      0.7512700547      0.8237381235      0.8249000804      0.8164860929      0.8017011918      0.7805402607      0.7897612523      0.7840107674      0.7782436529      0.7717933205      0.7634732561      0.7523803399      0.7442070031      0.7462786015      0.7347922031      0.7304706814      0.7352535786      0.7377733812      0.7360231609      0.7333355160      0.6853832847      0.6289918012      0.6116444221      0.6150687445      0.6101554421      0.5848415843      0.6022313932      0.5994243811      0.5823429590      0.5821861950      0.5148297148      0.4886897901      0.4896846418      0.4758604730      0.4576147075      0.4533139519      0.4526341450      0.4955247769      0.4970232294      0.4950147843      0.4627670118      0.4385200668      0.4061875616      0.3957031326      0.3644915164      0.3551620148      0.3462982177      0.3438484076      0.3524403223      0.3428693236      0.3271886127      0.3144069227      0.2713315727      0.2708122692      0.2599585255      0.2371438625      0.2316817823      0.2323793355      0.2308044781      0.2457090866      0.2343297551      0.2429333551      0.2470845912      0.2450237403      0.2517385007      0.1861948535      0.1850170277      0.1903601244      0.1744676239      0.1373815136      0.1018734020      0.0717758468      0.0336351659      0.0261891400      0.0149822192      0.0000000000      0.0000000000      0.0000000000      0.0000000000      1.0000000000      0.9792806272      0.9517708125      0.9293072573      0.9202796943      0.8253876432      0.7859409604      0.7943176598      0.7835329126      0.7881594286      0.7708652485      0.7581431785      0.7704142605      0.7695906738      0.7790246538      0.7712397843      0.7700223298      0.7710609526      0.7584707971      0.7211413505      0.7032721385      0.6458906241      0.6209916141      0.6001357273      0.5283258437      0.5203446760      0.4870664762      0.4774081328      0.4545653374      0.4168692076      0.4050589413      0.3818339501      0.3598924906      0.3491550879      0.3400145044      0.3294725470      0.3060665936      0.3000325541      0.2956833884      0.2784259319      0.2792763135      0.3034252079      0.2903900408      0.2916381549      0.2879435266      0.2750059651      0.2737382322      0.2752390348      0.2682876893      0.2524110894      0.2588076307      0.2566885541      0.2056567629      0.1943286073      0.1822645116      0.1683393862      0.1508125444      0.1466563480      0.1480287192      0.1340648622      0.1300078427      0.1274736619      0.1156351222      0.1065997258      0.0924078929      0.0715346533      0.0504220104      0.0428078559      0.0328235366      0.0261401429      0.0151920600      0.0055143519      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000
                         ssake                 9                 9                81  91991.3333333333 2327985.2222222220      1.4444444444      5.0000000000      0.5542910830      0.7520371800      0.7860355570      0.7961528447      0.7497390705      0.7524029306      0.7341682280      0.7136550801      0.7114930182      0.7092381163      0.7109939934      0.7011802172      0.6993466654      0.6994234198      0.7043141183      0.7044296023      0.7063071257      0.6915974753      0.6979501146      0.6995430532      0.6734008061      0.6483870815      0.6468389868      0.6462718226      0.6461945539      0.6415834571      0.6349878534      0.5431099299      0.5184098671      0.5197685087      0.4580937763      0.4540703952      0.4271705200      0.3990634177      0.3957333687      0.3824378480      0.3746940682      0.3542063913      0.3040380967      0.2852549590      0.2798161172      0.2614389547      0.2493486848      0.2374630082      0.2211620008      0.2173834907      0.2118754357      0.2036585155      0.1982743492      0.1515388546      0.1446231009      0.1332477863      0.1282871577      0.1286073474      0.1010883515      0.0879170376      0.0907809874      0.0893464180      0.0918578452      0.0819879757      0.0633645290      0.0488083453      0.0416600747      0.0350718496      0.0296097603      0.0251778879      0.0197543784      0.0153872301      0.0160086956      0.0133210053      0.0176116876      0.0197932977      0.0138511188      0.0169516226      0.0130945700      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      1.0000000000      0.9860950754      0.9435114426      0.9178639085      0.8796082306      0.8072424484      0.7754011558      0.7818265023      0.7776706038      0.7939895241      0.7763513534      0.7685291189      0.7627362626      0.7579600977      0.7827524993      0.7883644135      0.7856293594      0.7935226201      0.7878699216      0.7545792534      0.7120586463      0.7080833694      0.6926483670      0.6166200108      0.6099062932      0.5838848454      0.5488741373      0.5191535843      0.4754428784      0.3853922569      0.3702340044      0.3608684335      0.2773068287      0.2588141984      0.2419749406      0.2399907061      0.2051028253      0.1868186800      0.1689457727      0.1631649223      0.1552898370      0.1441613238      0.1445382859      0.1347326915      0.1263358218      0.1282582685      0.1156589915      0.1107519086      0.1069914205      0.1127609343      0.1108809317      0.1030949243      0.1025401688      0.0941341146      0.0939641289      0.0882845474      0.0878750424      0.0819803305      0.0850970841      0.0720293139      0.0645424469      0.0568043567      0.0605461166      0.0627829080      0.0539165442      0.0452099698      0.0375422325      0.0274742550      0.0234765071      0.0199965009      0.0128300060      0.0139986842      0.0170436664      0.0104990131      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000
                        velvet                 9                 9                81  22599.8888888889 3016592.0000000000      1.6666666667      4.1111111111      0.7828186528      0.7668358414      0.7844063285      0.7961164963      0.8193534051      0.8258640587      0.8326826328      0.8413501978      0.8547655467      0.8540751674      0.8556983919      0.8559570024      0.8488964984      0.8510210234      0.8499705110      0.8494042947      0.8335523324      0.7864594433      0.7829424104      0.7509754035      0.6692733891      0.6141938738      0.5510991533      0.5339270093      0.5048822874      0.4777405562      0.4655860782      0.4153077209      0.3881427307      0.3787394161      0.3743063814      0.3394396855      0.3252045072      0.3185486069      0.3081351869      0.3033174717      0.2978982027      0.2958906066      0.2531254350      0.2397908434      0.2479220161      0.2354222773      0.2380914739      0.2326241599      0.2248819158      0.2226268029      0.2182755866      0.1977231184      0.1922758689      0.1460719924      0.1425192893      0.1308373613      0.1265504002      0.1230786492      0.0984807287      0.0931262681      0.1119950325      0.1034072117      0.0927692770      0.0878576492      0.0871630571      0.0748204040      0.0649252850      0.0533728496      0.0443162627      0.0222690944      0.0231840345      0.0085888141      0.0091099066      0.0097094051      0.0132390081      0.0061164654      0.0065246691      0.0074239234      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      1.0000000000      0.9774791538      0.9615433123      0.8994554152      0.8444592273      0.8332904534      0.8550278504      0.8540450609      0.8644550583      0.8700770640      0.8752371015      0.8738179200      0.8738812131      0.8726519162      0.8865736289      0.8838237865      0.8627898615      0.8510856175      0.8463727854      0.8366771486      0.8171999691      0.8103413818      0.7969294674      0.7760022479      0.7520092237      0.7265196081      0.7105674819      0.6842014916      0.6658880779      0.4657431537      0.4371958120      0.4117745900      0.3064868941      0.2767971859      0.2538873062      0.2266026500      0.1828548158      0.1653301478      0.1513731441      0.1154800615      0.1116052059      0.1003462369      0.0940410352      0.0944493907      0.0916109669      0.0871843627      0.0823029354      0.0742924684      0.0726694187      0.0711628457      0.0600756053      0.0548779456      0.0513593920      0.0511610911      0.0504009469      0.0410087880      0.0393246483      0.0295015685      0.0312193416      0.0270197426      0.0305205623      0.0252254629      0.0271253249      0.0167455507      0.0087713167      0.0098321651      0.0044587353      0.0049690399      0.0058560697      0.0061823876      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000
                        spades                 9                 9                81  97626.4444444444 1882311.5555555555    304.8888888889    119.1111111111      0.5782991807      0.6904423423      0.8049649052      0.8167421056      0.8158646459      0.8281705379      0.8202839648      0.8266645542      0.8270042650      0.8266014270      0.8250925736      0.8214232001      0.8036836157      0.7976011613      0.7985591260      0.7945857326      0.7907024544      0.7807092234      0.7651118900      0.7443899755      0.7293819010      0.6978095368      0.5722716999      0.5640509330      0.5455623249      0.5417143747      0.5365748002      0.6467064857      0.6368818270      0.6569631109      0.6535311235      0.6325914282      0.5385901784      0.5266058155      0.5287542601      0.5290934534      0.5290557317      0.5261251454      0.6533998992      0.6544740835      0.6460358131      0.6490382197      0.6584952312      0.6390096186      0.5562711208      0.5474178346      0.5383884925      0.5317779912      0.5174420474      0.6287493399      0.5928585859      0.5820821664      0.5918222773      0.5889609046      0.5812998779      0.5164737658      0.6008917326      0.5983562995      0.6015646823      0.6099461530      0.6002958992      0.5733944586      0.5415092905      0.5159760216      0.4860528098      0.4831062847      0.4592397942      0.5371440660      0.5277156871      0.4848678985      0.5100589873      0.4950635263      0.4887909776      0.4092473197      0.4691902511      0.4542678474      0.5526229775      0.4814814815      0.3888888889      0.2222222222      1.0000000000      0.9786752394      0.9486723853      0.9204904072      0.9154089584      0.8080943615      0.8285676922      0.8413431018      0.8272455918      0.8126021322      0.8090798854      0.7932690774      0.7765430879      0.7586551580      0.7703592806      0.7437293665      0.7667217576      0.7392185004      0.7243584756      0.7058408443      0.6949434157      0.6876300286      0.5482371880      0.5373949411      0.4819414451      0.4547795919      0.4321315716      0.4210509272      0.3839613759      0.4349569168      0.4160307460      0.4057604566      0.4446911069      0.4094776375      0.3879087652      0.3661157667      0.4050448759      0.4046781999      0.4090844692      0.3984892146      0.3930222252      0.4330099637      0.4117609253      0.4146460860      0.4053523172      0.4048550331      0.4060427449      0.4124493444      0.4125291941      0.3946893106      0.3971767955      0.3940259626      0.3704798176      0.3444990478      0.2948437486      0.2922069323      0.2672362656      0.2647672343      0.2670430310      0.2557637963      0.2577539615      0.2486348081      0.2298213252      0.2155819089      0.2079296443      0.1761219496      0.1282887717      0.0998446770      0.0805034945      0.0618799191      0.0472747791      0.0233557149      0.0085218332      0.0139986842      0.0000000000      0.0000000000      0.0000000000      0.0000000000      0.0000000000


==> data/influenza.txt <==
                        method         finished            outof          numdata         ms/assem        ms/matrix         ms/upgma            ms/nj      correlation       FM/upgmak2       FM/upgmak3       FM/upgmak4       FM/upgmak5       FM/upgmak6       FM/upgmak7       FM/upgmak8       FM/upgmak9      FM/upgmak10      FM/upgmak11      FM/upgmak12          FM/njk2          FM/njk3          FM/njk4          FM/njk5          FM/njk6          FM/njk7          FM/njk8          FM/njk9         FM/njk10         FM/njk11         FM/njk12
                     reference              112              112               13     0.0000000000  4893.3303571429     4.1339285714    11.2946428571     1.0000000000     1.0000000000     1.0000000000     1.0000000000     1.0000000000     1.0000000000     1.0000000000     1.0000000000     1.0000000000     1.0000000000     1.0000000000     1.0000000000     1.0000000000     1.0000000000     1.0000000000     1.0000000000     1.0000000000     1.0000000000     1.0000000000     1.0000000000     1.0000000000     1.0000000000     1.0000000000
                       maxSize              112              112               13     0.0000000000   186.8660714286     0.5803571429     0.9642857143     0.8007845664     1.0000000000     0.6589733349     0.6700346585     0.4797390894     0.3149703942     0.3086066999     0.3193730910     0.4242640687     0.0000000000     0.0000000000     0.0000000000     1.0000000000     0.7988920066     0.6580734280     0.5017032793     0.3209399141     0.3086066999     0.3193730910     0.4242640687     0.2053529627     0.0029761905     0.0000000000
                    MongeElkan              106              112               13     0.0000000000 857243.9811320754     0.2169811321     0.8396226415     0.8240929543     0.7378348005     0.4785949188     0.3288664003     0.4679833600     0.7456468055     1.0000000000     0.6877416722     0.6560042627     0.9471577120     0.5518867925     0.2169811321     1.0000000000     0.6358019378     0.5215145186     0.5498967788     0.8210474617     1.0000000000     0.8249401014     0.6977364023     0.5649974289     0.3697343008     0.7358490566
               MongeElkanScale              106              112               13     0.0000000000 854821.1698113207     0.6320754717     0.4056603774     0.9415817514     1.0000000000     0.9443295222     1.0000000000     0.9295790579     0.8050242898     0.7895980714     0.8533120392     0.7666133997     0.6491069399     0.5163104821     0.9622641509     1.0000000000     0.8775136134     1.0000000000     0.9210855618     0.7800502894     0.7598453258     0.8310113838     0.7906838601     0.7124213255     0.7543672149     0.9622641509
                    MarginGaps               96              112               13     0.0000000000 859725.6458333334     0.2291666667     0.3333333333     0.9804968196     0.9960313581     0.9621630529     0.9944691831     0.9967588200     0.9729127945     0.9721719947     1.0000000000     0.7660933994     0.9833199737     0.6302083333     0.6979166667     1.0000000000     0.8733153598     0.9974607848     0.9843696080     0.9425677566     0.9558533950     0.9947121455     0.9090118875     0.6299275386     0.4267405314     0.9895833333
                     threshold               96              112               13     0.0000000000 862413.1770833334     0.2500000000     0.3229166667     0.9777506268     0.9960313581     0.9680172897     0.9944691831     0.9967588200     0.9627060368     0.9721719947     1.0000000000     0.7900960791     0.9833199737     0.6354166667     0.6875000000     1.0000000000     0.8456300816     0.9974607848     0.9843696080     0.9180715382     0.9558533950     0.9817197878     0.9147543086     0.6635079610     0.5149491497     0.9270833333
                    tripletsMG              112              112               13     0.0000000000 87278.0446428571     0.2232142857     0.4196428571     0.9758926223     1.0000000000     0.9026251904     1.0000000000     0.9812435295     0.9464424455     0.9540646362     0.9940476190     0.7387183201     0.9465849967     0.6180780792     0.6607142857     1.0000000000     0.7165034394     1.0000000000     0.9919615127     0.9350201409     0.9471817723     0.9870302423     0.7829102575     0.6039013456     0.4399492749     0.9553571429
                         abyss               79              112               13 20839.7594936709  9623.8101265823     0.2151898734     0.2531645570     0.6372369961     0.7988555414     0.5406965136     0.4147503010     0.3925479278     0.4603091340     0.5218286084     0.4899776917     0.4614240514     0.4894221599     0.3814302932     0.2658227848     1.0000000000     0.6758595862     0.5358502962     0.4538859285     0.4741861153     0.5221506419     0.4820481598     0.4499963307     0.3262260186     0.2174696418     0.1392405063
                         edena               55              112               13   367.0000000000 10757.3090909091     0.2363636364     0.4363636364     0.6408716431     0.8260152596     0.5414113158     0.4333585957     0.4118981881     0.4966889233     0.5563241477     0.5229163381     0.4783454524     0.5573662850     0.4313589977     0.2727272727     1.0000000000     0.6746614064     0.5412501558     0.4661465232     0.5444188670     0.5848443645     0.5340029711     0.4877406871     0.3893259195     0.2360265889     0.1636363636
                         ssake               51              112               13  2983.7450980392 12352.3333333333     0.2549019608     0.2549019608     0.7198098735     0.8139890325     0.5398106660     0.4578555036     0.4986681961     0.5941718943     0.6718861168     0.5925027268     0.5267851895     0.5735925860     0.4865979722     0.3333333333     1.0000000000     0.6761425839     0.5464785394     0.5214038798     0.6362655113     0.7224510340     0.6625428842     0.5696922796     0.4764118703     0.3649893246     0.3137254902
                        velvet              107              112               13   463.4766355140 14329.3738317757     0.2523364486     0.3364485981     0.7053043553     0.7292878097     0.4665235307     0.3823536023     0.4464129432     0.5824349816     0.6420968009     0.6426909946     0.6041309291     0.8082599606     0.5628480829     0.3551401869     1.0000000000     0.7378051839     0.5477660784     0.4624399500     0.5843611759     0.6911663153     0.7781891482     0.6524398787     0.4889305272     0.3710383616     0.7102803738
                        spades               31              112               13 12438.8064516129 13684.0000000000     0.1612903226     0.2258064516     0.7218960836     0.8553324838     0.6183243316     0.5564124538     0.5510021563     0.6266754131     0.6942400753     0.6839445853     0.6262508626     0.7132271723     0.6099434932     0.4516129032     1.0000000000     0.6978134818     0.6585399234     0.6240476562     0.6848637971     0.7604476148     0.7163431510     0.6656131818     0.6025226849     0.4937815412     0.4193548387


==> data/influenzaCoverageCorrelation.txt <==
            coverage            reference              maxSize           MongeElkan      MongeElkanScale           MarginGaps            threshold           tripletsMG                abyss                edena                ssake               velvet               spades
        0.1000000000         1.0000000000         0.7917084339         0.6304742569         0.8015781340                  NaN                  NaN                  NaN                  NaN                  NaN                  NaN                  NaN                  NaN
        0.3000000000         1.0000000000         0.7987095419         0.6565506046         0.8237135582                  NaN                  NaN                  NaN                  NaN                  NaN                  NaN         0.5092330236                  NaN
        0.5000000000         1.0000000000         0.8018748327         0.6808755539         0.8447637138                  NaN                  NaN                  NaN                  NaN                  NaN                  NaN         0.4584466968                  NaN
        0.7000000000         1.0000000000         0.8023938226         0.6996821179         0.8568756080         0.9327796670         0.9327796670         0.9151195212         0.3771832393                  NaN                  NaN         0.4631006687                  NaN
        1.0000000000         1.0000000000         0.8007313709         0.7209005064         0.8711844001         0.9627429474         0.9627429474         0.9442941673         0.5401883708                  NaN                  NaN         0.6073455532                  NaN
        1.5000000000         1.0000000000         0.8005797145         0.7549820018         0.8958506604         0.9771909469         0.9771909469         0.9652178026         0.6522013030                  NaN                  NaN         0.6413433396                  NaN
        2.0000000000         1.0000000000         0.8008496696         0.7785956384         0.9106975648         0.9816433676         0.9816038145         0.9721619294         0.5975653607                  NaN                  NaN         0.6555885612                  NaN
        2.5000000000         1.0000000000         0.8008868234         0.7960622150         0.9233737726         0.9850053747         0.9823405934         0.9784352125         0.6118520915                  NaN         0.6316275142         0.6790412828         0.5152646787
        3.0000000000         1.0000000000         0.8006440845         0.8148514793         0.9356101936         0.9870440095         0.9827671874         0.9813199440         0.6422255498                  NaN         0.5482965198         0.7140670101                  NaN
        4.0000000000         1.0000000000         0.8006940509         0.8365774247         0.9509528212         0.9885116573         0.9847646489         0.9847663699         0.6667123406         0.5383110475         0.6968785193         0.7354330892         0.7858607675
        5.0000000000         1.0000000000         0.8006005346         0.8522777728         0.9613315499         0.9892760269         0.9853254235         0.9862920130         0.6873343235         0.6167425135         0.7621645459         0.7410956512         0.6152188720
        7.0000000000         1.0000000000         0.8005863522         0.8705821453         0.9734561427         0.9899268418         0.9852332595         0.9880181348         0.5979215327         0.6651315804         0.8264512482         0.7715621454         0.7022198066
       10.0000000000         1.0000000000         0.8005717785         0.8839360919         0.9820664903         0.9904723098         0.9858609563         0.9890875554         0.5319487697         0.6926987672         0.8135872068         0.7593914829         0.6144773291
       15.0000000000         1.0000000000         0.8006684668         0.8925644624         0.9871875528         0.9906520030         0.9861376705         0.9893034677         0.5665079994         0.5623273756         0.6759231206         0.7570547095         0.6146510742
       20.0000000000         1.0000000000         0.8005828426         0.8959512331         0.9891645775         0.9907166832         0.9862604065         0.9893091517         0.6341107962         0.4394662671         0.5283088041         0.7547078459         0.6534441887
       30.0000000000         1.0000000000         0.8006069057         0.8991244438         0.9907147211                  NaN                  NaN         0.9895726816         0.7635736622         0.7133496459         0.6916480977         0.7534205941         0.8930914025
       40.0000000000         1.0000000000         0.8005875128         0.8925764447         0.9899686023                  NaN                  NaN         0.9895987608         0.8252661717         0.8129770777         0.8601492894         0.7541036669         0.8611007288
       50.0000000000         1.0000000000         0.8006102503                  NaN                  NaN                  NaN                  NaN         0.9895125540         0.8182648559         0.8732366360         0.8240806977         0.7517203471         0.8578187133
       70.0000000000         1.0000000000         0.8006002350                  NaN                  NaN                  NaN                  NaN         0.9895929067         0.8990475374         0.8884096017         0.9752031244         0.7549532673         0.9386945637
      100.0000000000         1.0000000000         0.8005961107                  NaN                  NaN                  NaN                  NaN         0.9897248852         0.9318307151         0.8797887295         0.9991922417         0.7549532673         0.9784125000


==> data/influenzaRLCorrelation.txt <==
          readLength            reference              maxSize           MongeElkan      MongeElkanScale           MarginGaps            threshold           tripletsMG                abyss                edena                ssake               velvet               spades
                   3        1.0000000000         0.8005979500        -0.0024047432         0.0029284130         0.0000000000         0.0000000000         0.0000000000                  NaN                  NaN                  NaN                  NaN                  NaN
                   5        1.0000000000         0.8005765101         0.3704661726         0.6136196332         0.4920395282         0.4920395282         0.2382593879                  NaN                  NaN                  NaN                  NaN                  NaN
                  10        1.0000000000         0.8006026165         0.7784034314         0.9256707334         0.9132080514         0.9132080514         0.9356222122                  NaN         0.6576673905                  NaN         0.7323110379                  NaN
                  15        1.0000000000         0.8005533386         0.8033303979         0.9330799535         0.9646286146         0.9646286146         0.9658472064                  NaN         0.7020071004                  NaN         0.7262899800                  NaN
                  20        1.0000000000         0.8007353706         0.8164702121         0.9394342435         0.9784707080         0.9784882116         0.9728173982         0.7318283491         0.6835961029                  NaN         0.7339977533                  NaN
                  25        1.0000000000         0.8007661368         0.8168985288         0.9383515808         0.9807629699         0.9808532929         0.9748212569         0.6261540401         0.5484790195         0.7795419549         0.6957506031                  NaN
                  30        1.0000000000         0.8005479054         0.8241353613         0.9409096523         0.9826632810         0.9830236881         0.9776149378         0.6496861856         0.6581712571         0.7613321524         0.7238358629         0.6513794364
                  40        1.0000000000         0.8008549686         0.8273363259         0.9422961512         0.9831086728         0.9803389725         0.9772575439         0.6548547531         0.6254980566         0.7015544835         0.7130156123         0.6663079450
                  50        1.0000000000         0.8010302636         0.8303478264         0.9438476704         0.9832701212         0.9757576828         0.9785210912         0.6560739941         0.6574662181         0.6934251197         0.7209739611         0.7478036576
                  70        1.0000000000         0.8006365286         0.8383265758         0.9483709634         0.9851473660         0.9787807939         0.9798822737         0.6025695529         0.6115245828         0.6655038859         0.6754427161         0.7189688369
                 100        1.0000000000         0.8011520190         0.8380818903         0.9471829731         0.9859228233         0.9801337580         0.9803792701         0.5893900021         0.6378800884         0.7373421193         0.6611737745         0.7616142128
                 150        1.0000000000         0.8013207911         0.8423109539         0.9500543008         0.9860517840         0.9810629427         0.9817919637         0.5575238760         0.6519307959         0.7277902354         0.6595469534         0.7429357077
                 200        1.0000000000         0.8011587448         0.8448273194         0.9495931210         0.9843982215         0.9801105689         0.9806006448         0.5575869979         0.7443658155         0.7436067765         0.6633920992         0.6955049878
                 500        1.0000000000         0.7972442625         0.8598904789         0.9549182394         0.9833761031         0.9782800014         0.9790868796         0.6758094993         0.9402213939         0.8575282661         0.6741111712         0.7798904110


==> data/various.txt <==
                        method          finished             outof           numdata          ms/assem         ms/matrix          ms/upgma             ms/nj       correlation        FM/upgmak2        FM/upgmak3        FM/upgmak4        FM/upgmak5        FM/upgmak6        FM/upgmak7        FM/upgmak8        FM/upgmak9       FM/upgmak10       FM/upgmak11       FM/upgmak12       FM/upgmak13       FM/upgmak14       FM/upgmak15       FM/upgmak16           FM/njk2           FM/njk3           FM/njk4           FM/njk5           FM/njk6           FM/njk7           FM/njk8           FM/njk9          FM/njk10          FM/njk11          FM/njk12          FM/njk13          FM/njk14          FM/njk15          FM/njk16
                     reference               112               112                17      0.0000000000  71019.1964285714      4.8125000000     11.0982142857      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000      1.0000000000
                       maxSize               112               112                17      0.0000000000    441.4910714286      0.6160714286      1.1607142857      0.9009397733      0.6404898693      0.6762642482      0.6714201434      0.5694162843      0.6171529332      0.6842345667      0.6553239757      0.7144345083      0.8461141122      0.8183170884      0.6390096504      0.3585685828      0.2023016082      0.0000000000      0.0000000000      1.0000000000      0.9893358517      0.8463916701      0.7817191201      0.7923435171      0.8453639444      0.9237604307      0.9363821838      0.9545454545      1.0000000000      1.0000000000      0.9892857143      0.4064257535      0.4082482905      1.0000000000
                    MongeElkan                72               112                17      0.0000000000 1214293.6111111110      0.3194444444      0.5277777778      0.5892728155      0.5878530776      0.4617789852      0.3868179600      0.4158790965      0.4358323637      0.4172720745      0.4115537646      0.3764083005      0.3157835233      0.3904109632      0.5925206948      0.5975734049      0.8294782203      0.3912379451      0.4305555556      1.0000000000      0.6560802637      0.4674769268      0.4053491490      0.4293355080      0.3714203220      0.3199724186      0.3345268220      0.3913051302      0.4021742393      0.5202801975      0.3703158791      0.7480885061      0.4708191595      0.0000000000
               MongeElkanScale                72               112                17      0.0000000000 1212284.9583333333      0.3333333333      0.5277777778      0.9280530410      0.6054957037      0.6707732784      0.6255010731      0.6294935213      0.6942118450      0.7768367362      0.7922986987      0.9399165069      0.9987373737      0.8183170884      0.6390096504      0.8571428571      0.7500000000      0.6137176341      0.8055555556      1.0000000000      0.8828851180      0.8677261604      0.8562809633      0.8356237132      0.9196662125      0.9770148714      0.9890728819      0.9608585858      0.9974766262      1.0000000000      0.5650762031      1.0000000000      0.9627291192      0.5277777778
                    MarginGaps                64               112                17      0.0000000000 1480700.7343750000      0.3437500000      0.5000000000      0.9343847764      0.6166389471      0.6606220492      0.6287955715      0.7333360624      0.7546409575      0.8532419666      0.8772531935      0.9457078149      0.9852078153      0.8607032630      0.7003388285      0.8457948209      0.7445476183      0.9104060363      0.9843750000      1.0000000000      0.9297117939      0.9096494847      0.8487710826      0.8398593410      0.9152276929      0.9579540232      0.9944194364      0.9838202916      0.9261913172      0.9097524126      0.5609509577      0.9790351295      0.8150775908      0.0937500000
                     threshold                64               112                17      0.0000000000 1482902.9218750000      0.2968750000      0.5625000000      0.9344680022      0.6238671134      0.6707092000      0.6513915355      0.7783099404      0.7898586075      0.8855823616      0.8926151164      0.9417317014      0.9852078153      0.7814564385      0.7172602512      0.8664803927      0.7554771455      0.9104060363      0.9843750000      1.0000000000      0.8910104064      0.8747438891      0.8361403718      0.8355265496      0.9056360616      0.9434001701      0.9897425956      0.9877954525      0.9327161552      0.9430242333      0.5472921107      0.9829413795      0.9459568977      0.2187500000
                    tripletsMG               110               112                17      0.0000000000 660983.1000000000      0.4000000000      0.5363636364      0.9293587062      0.6016673743      0.6603269986      0.6565805534      0.6094877818      0.6570077439      0.7030774728      0.7566985645      0.9334081972      1.0000000000      0.8794286132      0.7210529117      0.8394453125      0.7545454545      0.9354452681      1.0000000000      1.0000000000      0.8622561839      0.8397788233      0.8414165717      0.8289720113      0.9197320200      0.9804091487      0.9969652967      0.9948820291      0.9075068814      0.8460100962      0.5660483790      0.9014386208      0.8296065229      0.1545454545
                         abyss                69               112                17  27778.4927536232 115247.3623188406      0.2753623188      0.5362318841      0.3939739671      0.6661419121      0.5334274807      0.4259190220      0.2797138176      0.2248124305      0.1942417813      0.1712519255      0.1497821968      0.1185472121      0.1095529342      0.1330643647      0.1483275531      0.2052613158      0.1301661216      0.1594202899      1.0000000000      0.5962801928      0.4306067113      0.3449928039      0.3106827737      0.2655006844      0.2405313588      0.2177613779      0.2006326392      0.1680710152      0.1379238147      0.1307122198      0.1539344013      0.1422680664      0.0000000000
                         edena                57               112                17   1112.8421052632 156249.2807017544      0.3859649123      0.6140350877      0.4465974747      0.6705503906      0.5434564493      0.4672068708      0.3300611411      0.2876301670      0.2572146263      0.2110762094      0.1886911822      0.1504917059      0.1512323032      0.1927535265      0.2048258556      0.2614570758      0.1607888739      0.1754385965      1.0000000000      0.6287198859      0.4798938261      0.3931634413      0.3434518455      0.3094925044      0.2729809958      0.2590301030      0.2302144804      0.2001773696      0.1824067220      0.1585814184      0.1940714493      0.1498463413      0.0000000000
                         ssake                57               112                17   8471.3508771930 160368.2456140351      0.3508771930      0.6315789474      0.5031882425      0.6744909445      0.5461131160      0.4688204708      0.3445088085      0.3164091213      0.2932200659      0.2759536859      0.2530415195      0.2082629998      0.2428056769      0.3315226961      0.3627859911      0.3884614885      0.2356307392      0.2456140351      1.0000000000      0.6296055141      0.4916343327      0.4061807476      0.3751103328      0.3425979741      0.3240012820      0.3240211113      0.3100450449      0.2757078633      0.2530313940      0.2209321091      0.3293406323      0.1937059904      0.0175438596
                        velvet               109               112                17   1726.2752293578 165184.4311926606      0.3577981651      0.6055045872      0.3896530113      0.6746543237      0.5371231424      0.4615976793      0.3020848738      0.2512227122      0.2151911246      0.1935222954      0.1867964383      0.1419476949      0.1762158461      0.2633038159      0.3137455521      0.4586919506      0.2975698933      0.6330275229      1.0000000000      0.6180678467      0.4845655584      0.3988378500      0.3545695531      0.3259847977      0.3053861492      0.2960444921      0.3075731653      0.2535338407      0.2810245734      0.2687931624      0.3891358490      0.3935686191      0.0000000000
                        spades                37               112                17  15978.6486486486 167090.2702702703      0.2702702703      0.5405405405      0.5493972693      0.6988265393      0.5963991354      0.5239094638      0.4293914279      0.4004075430      0.3904127894      0.3584677170      0.3334257185      0.2945106697      0.2904281634      0.3707611926      0.4078225434      0.4809459361      0.3204794063      0.2702702703      1.0000000000      0.6639625380      0.5517565896      0.4681511585      0.4202913562      0.3854597602      0.3520263623      0.3459364468      0.3015737316      0.2615186332      0.2778666143      0.2262401259      0.2988733629      0.1693509817      0.0270270270


==> data/variousCoverageCorrelation.txt <==
            coverage            reference              maxSize           MongeElkan      MongeElkanScale           MarginGaps            threshold           tripletsMG                abyss                edena                ssake               velvet               spades
        0.1000000000         1.0000000000         0.9002838911         0.5411420005         0.9176612096                  NaN                  NaN                  NaN                  NaN                  NaN                  NaN                  NaN                  NaN
        0.3000000000         1.0000000000         0.9012765933         0.5527517645         0.9201707115                  NaN                  NaN                  NaN                  NaN                  NaN                  NaN         0.2922218557                  NaN
        0.5000000000         1.0000000000         0.9011107292         0.5622824777         0.9215613809                  NaN                  NaN                  NaN         0.4247808951                  NaN                  NaN         0.3070521720                  NaN
        0.7000000000         1.0000000000         0.9010001827         0.5632321608         0.9216663338         0.8949792970         0.8949792970         0.9171193922         0.4033039766                  NaN                  NaN         0.3034799409                  NaN
        1.0000000000         1.0000000000         0.9009873681         0.5692708642         0.9227068060         0.9418064218         0.9418064218         0.9233626994         0.4218485867                  NaN                  NaN         0.3235851560                  NaN
        1.5000000000         1.0000000000         0.9009805335         0.5761575845         0.9253428932         0.9394097677         0.9394097677         0.9267189467         0.4440231831                  NaN                  NaN         0.3428700809         0.4108874900
        2.0000000000         1.0000000000         0.9009324167         0.5822281889         0.9269936534         0.9398530938         0.9409992664         0.9288047025         0.4106359994                  NaN         0.5126425246         0.3882753119         0.3067853365
        2.5000000000         1.0000000000         0.9009266753         0.5904984224         0.9281973069         0.9396185611         0.9405210766         0.9294516442         0.4480423879                  NaN         0.4791099079         0.3949349209         0.4111138140
        3.0000000000         1.0000000000         0.9009455367         0.5944356147         0.9292888293         0.9397037191         0.9381432492         0.9299789917         0.4560934737                  NaN         0.4869346613         0.3680162494         0.5489450655
        4.0000000000         1.0000000000         0.9009304876         0.6020887933         0.9312160072         0.9396889012         0.9390987510         0.9309247272         0.4817715880         0.4533518196         0.5179364808         0.3886397399         0.5805807088
        5.0000000000         1.0000000000         0.9009205294         0.6083066480         0.9325070421         0.9400184497         0.9407861879         0.9314094521         0.4371468820         0.4595091654         0.5578038205         0.3958658651         0.5154071175
        7.0000000000         1.0000000000         0.9009362691         0.6172370627         0.9345584968                  NaN                  NaN         0.9323264156         0.3949814993         0.5274609502         0.5909468521         0.3989395831         0.5332178407
       10.0000000000         1.0000000000         0.9009227078                  NaN                  NaN                  NaN                  NaN         0.9324590211         0.3333559501         0.5055599321         0.5736943472         0.4035751623         0.4080146858
       15.0000000000         1.0000000000         0.9009181807                  NaN                  NaN                  NaN                  NaN         0.9325631700         0.3556242694         0.4443572384         0.4741318679         0.4231594260         0.4418185464
       20.0000000000         1.0000000000         0.9009197337                  NaN                  NaN                  NaN                  NaN         0.9328931485         0.2959184199         0.2914702712         0.3653990214         0.4297338417         0.4621460032
       30.0000000000         1.0000000000         0.9009172978                  NaN                  NaN                  NaN                  NaN         0.9317358838         0.2506742880         0.3682063668         0.3989437451         0.4369968916         0.6891086484
       40.0000000000         1.0000000000         0.9009189071                  NaN                  NaN                  NaN                  NaN         0.9318868571         0.2756490505         0.5453334289         0.5719620352         0.4321920062         0.7730632858
       50.0000000000         1.0000000000         0.9009176191                  NaN                  NaN                  NaN                  NaN         0.9309753052         0.1340901276         0.5868630301         0.6279239263         0.4384500731         0.7831469340
       70.0000000000         1.0000000000         0.9009182626                  NaN                  NaN                  NaN                  NaN         0.9296798542         0.3105803036         0.6026002361         0.7436613042         0.4414914316         0.8271700009
      100.0000000000         1.0000000000         0.9009166622                  NaN                  NaN                  NaN                  NaN         0.9289495163                  NaN         0.6027544431         0.8014142600         0.4427758916         0.7947280458


==> data/variousRLCorrelation.txt <==
          readLength            reference              maxSize           MongeElkan      MongeElkanScale           MarginGaps            threshold           tripletsMG                abyss                edena                ssake               velvet               spades
                   3        1.0000000000         0.9009191487         0.0004858620         0.0134000014         0.0000000000         0.0000000000         0.0000000000                  NaN                  NaN                  NaN                  NaN                  NaN
                   5        1.0000000000         0.9009207435         0.0281900410         0.3242980681         0.2444181211         0.2444181211         0.1702406240                  NaN                  NaN                  NaN                  NaN                  NaN
                  10        1.0000000000         0.9009242847         0.4925735197         0.9493622776         0.8545611562         0.8545611562         0.8753429679                  NaN         0.5204009078                  NaN         0.4265248567                  NaN
                  15        1.0000000000         0.9009214945         0.5488153658         0.9369056010         0.9044858394         0.9044879598         0.9357009526                  NaN         0.5599799591                  NaN         0.4320499075                  NaN
                  20        1.0000000000         0.9009279776         0.5689914654         0.9313053797         0.9467441514         0.9467983570         0.9345155427         0.4729834254         0.4393890635                  NaN         0.4032242043                  NaN
                  25        1.0000000000         0.9009244936         0.5802137802         0.9294405655         0.9435684050         0.9438122328         0.9309085561         0.4072987903         0.3180393396         0.5420525765         0.3883715996         0.5325982899
                  30        1.0000000000         0.9009335534         0.5885204084         0.9277486908         0.9407667305         0.9414933231         0.9297739536         0.4087005984         0.3948603904         0.5128424015         0.3956970740         0.4581219940
                  40        1.0000000000         0.9009401143         0.5981353433         0.9260930694         0.9372782199         0.9408533233         0.9272481463         0.4677806998         0.4690256737         0.4682902278         0.3895590954         0.5770386248
                  50        1.0000000000         0.9009480489         0.6009977249         0.9248850663         0.9352694739         0.9387673956         0.9268373346         0.4122120986         0.4265412224         0.5009749972         0.3645802220         0.5499721862
                  70        1.0000000000         0.9009323610         0.6120500060         0.9244025495         0.9338110144         0.9311567047         0.9254010127         0.3469703129         0.4865136907         0.4832172836         0.3764566809         0.5670371179
                 100        1.0000000000         0.9009901432         0.6164584299         0.9236434057         0.9331543768         0.9283747214         0.9253901859         0.2684801756         0.5271165051         0.5098986206         0.3763703557         0.5485335170
                 150        1.0000000000         0.9009104451         0.6208274330         0.9231880672         0.9317750984         0.9230817345         0.9258349892         0.2297094641         0.5025878997         0.5220085060         0.3664600358         0.5704046608
                 200        1.0000000000         0.9010784152         0.6242517199         0.9228605759         0.9319616578         0.9235411691         0.9263369303         0.2290372669         0.4519398310         0.5734516815         0.3864333174         0.5902044182
                 500        1.0000000000         0.9010779128         0.6330828543         0.9234446124         0.9316539477         0.9254439831         0.9283467681         0.2173992288         0.6521023831         0.5746412645         0.3815846394         0.5806852526

